A Comparative Analysis of Gene Expression Profiling by Statistical and Machine Learning Approaches

Many machine learning models have been proposed to classify phenotypes from gene expression data. In addition to their good performance, these models can potentially provide some understanding of phenotypes by extracting explanations for their decisions. These explanations often take the form of a list of genes ranked in order of importance for the predictions, the highest-ranked genes being interpreted as linked to the phenotype. We discuss the biological and the methodological limitations of such explanations. Experiments are performed on several datasets gathering cancer and healthy tissue samples from the TCGA, GTEx and TARGET databases. A collection of machine learning models including logistic regression, multilayer perceptron, and graph neural network are trained to classify samples according to their cancer type. Gene rankings are obtained from explainability methods adapted to these models, and compared to the ones from classical statistical feature selection methods such as mutual information, DESeq2, and EdgeR. Interestingly, on simple tasks, we observe that the information learned by black-box neural networks is related to the notion of differential expression. In all cases, a small set containing the best-ranked genes is sufficient to achieve a good classification. However, these genes differ significantly between the methods and similar classification performance can be achieved with numerous lower ranked genes. In conclusion, although these methods enable the identification of biomarkers characteristic of certain pathologies, our results question the completeness of the selected gene sets and thus of explainability by the identification of the underlying biological processes.

==> csv/compare/other/best/BRCA_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 50.0, 77.82, 92.34, 72.61, 75.05, 77.6, 77.6, 93.21, 69.44, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.21, 2.97
5, 75.14, 84.91, 97.22, 88.57, 97.0, 98.1, 97.22, 98.78, 95.29, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.55, 1.44
10, 92.55, 96.88, 98.33, 91.89, 98.44, 99.66, 97.22, 99.42, 97.92, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.49, 1.13
50, 99.32, 98.22, 99.66, 98.33, 98.33, 99.58, 99.66, 99.48, 98.45, 0.0, 0.0, 0.0, 0.0, 0.0, 0.05, 0.0, 0.4, 1.66
100, 99.77, 98.44, 99.66, 99.66, 99.66, 99.29, 99.44, 99.13, 99.29, 0.0, 0.0, 0.0, 0.0, 0.0, 0.56, 0.37, 0.63, 0.8
500, 99.66, 99.55, 99.55, 99.55, 99.66, 99.63, 99.65, 99.66, 99.64, 0.0, 0.0, 0.0, 0.0, 0.0, 0.05, 0.03, 0.0, 0.04
1000, 99.66, 99.66, 99.66, 99.66, 99.55, 99.55, 99.64, 99.66, 99.58, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.04, 0.0, 0.05


==> csv/compare/other/best/BRCA_pam_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 30.62, 33.89, 52.35, 46.96, 46.02, 36.97, 37.16, 36.48, 40.75, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 3.75, 5.3, 3.88
5, 52.34, 60.87, 57.52, 72.24, 78.16, 60.68, 55.13, 59.86, 54.05, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.85, 7.19, 2.11
10, 70.96, 62.67, 89.37, 69.16, 83.54, 65.98, 66.65, 69.34, 59.68, 0.0, 0.0, 0.0, 0.0, 0.0, 0.26, 2.54, 7.67, 3.04
50, 82.44, 79.41, 91.85, 84.42, 91.49, 91.21, 89.19, 84.63, 77.57, 0.0, 0.0, 0.0, 0.0, 0.0, 0.49, 1.18, 3.8, 6.23
100, 85.09, 83.43, 87.86, 90.63, 91.0, 91.89, 89.31, 87.18, 82.23, 0.0, 0.0, 0.0, 0.0, 0.0, 0.76, 1.35, 2.57, 4.45
500, 88.82, 89.14, 94.17, 92.58, 91.43, 87.94, 91.51, 90.51, 88.95, 0.0, 0.0, 0.0, 0.0, 0.0, 0.93, 1.17, 1.15, 1.44
1000, 89.79, 90.27, 89.33, 91.35, 91.99, 89.41, 90.5, 89.86, 89.66, 0.0, 0.0, 0.0, 0.0, 0.0, 1.13, 0.92, 1.3, 1.32


==> csv/compare/other/best/pancan_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 9.01, 12.16, 12.88, 8.87, 5.05, 8.55, 8.55, 9.29, 7.71, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.81, 1.41
5, 36.95, 37.95, 48.87, 36.95, 26.95, 34.03, 31.6, 31.18, 33.41, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.06, 1.1, 3.25
10, 60.12, 60.6, 62.33, 58.13, 50.03, 53.04, 51.52, 50.12, 54.12, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.3, 2.56, 5.07
50, 85.28, 84.35, 84.17, 82.91, 80.87, 86.79, 86.82, 85.74, 86.32, 0.0, 0.0, 0.0, 0.0, 0.0, 0.67, 0.39, 1.14, 1.26
100, 88.81, 87.41, 88.3, 87.24, 85.19, 91.22, 91.3, 91.54, 89.57, 0.0, 0.0, 0.0, 0.0, 0.0, 0.35, 0.47, 0.55, 0.65
500, 91.24, 91.47, 92.33, 92.76, 93.14, 94.48, 94.73, 94.1, 92.97, 0.0, 0.0, 0.0, 0.0, 0.0, 0.17, 0.28, 0.31, 0.25
1000, 92.67, 92.29, 93.03, 93.49, 93.18, 94.76, 94.72, 94.69, 93.73, 0.0, 0.0, 0.0, 0.0, 0.0, 0.21, 0.22, 0.21, 0.32


==> csv/compare/other/best/ttg_all_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 75.15, 68.43, 87.69, 68.98, 84.68, 79.09, 79.09, 87.5, 64.51, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 3.77, 5.49
5, 91.13, 88.54, 95.79, 84.38, 90.57, 92.94, 94.57, 94.02, 85.99, 0.0, 0.0, 0.0, 0.0, 0.0, 0.68, 0.0, 1.78, 2.11
10, 94.8, 95.35, 97.03, 92.14, 95.11, 97.51, 97.62, 97.3, 92.78, 0.0, 0.0, 0.0, 0.0, 0.0, 0.02, 0.02, 0.51, 2.44
50, 98.82, 98.78, 98.74, 98.58, 98.42, 99.45, 99.4, 99.4, 99.06, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03, 0.05, 0.06, 0.15
100, 99.24, 99.07, 99.02, 99.07, 98.7, 99.49, 99.46, 99.47, 99.36, 0.0, 0.0, 0.0, 0.0, 0.0, 0.04, 0.05, 0.04, 0.05
500, 99.58, 99.5, 99.39, 99.23, 99.4, 99.51, 99.49, 99.54, 99.48, 0.0, 0.0, 0.0, 0.0, 0.0, 0.02, 0.02, 0.03, 0.06
1000, 99.5, 99.5, 99.46, 99.4, 99.36, 99.52, 99.51, 99.57, 99.48, 0.0, 0.0, 0.0, 0.0, 0.0, 0.04, 0.03, 0.03, 0.06


==> csv/compare/other/best/ttg_breast_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 50.0, 90.79, 97.45, 85.51, 98.29, 83.36, 83.36, 88.7, 69.06, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 10.07, 17.84
5, 94.01, 92.9, 99.67, 97.51, 98.95, 98.67, 98.12, 98.54, 91.78, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.51, 7.92
10, 94.45, 97.84, 99.78, 97.95, 99.17, 99.67, 99.45, 98.92, 96.94, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.22, 0.93, 3.49
50, 98.89, 99.78, 99.28, 99.67, 99.45, 99.78, 99.13, 99.65, 98.43, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.23, 0.2, 1.32
100, 99.17, 99.67, 99.78, 99.45, 99.45, 99.78, 99.37, 99.71, 98.91, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.22, 0.15, 0.32
500, 99.78, 99.78, 99.67, 99.56, 99.78, 99.77, 99.67, 99.71, 99.46, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03, 0.07, 0.07, 0.28
1000, 99.78, 99.78, 99.67, 99.67, 99.78, 99.45, 99.74, 99.69, 99.53, 0.0, 0.0, 0.0, 0.0, 0.0, 0.29, 0.05, 0.04, 0.22


==> csv/compare/other/worst/BRCA_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 50.0, 50.0, 50.0, 49.89, 50.0, 50.0, 50.0, 50.0, 49.99, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03
5, 76.58, 84.35, 58.2, 67.28, 68.61, 81.46, 70.78, 61.2, 77.5, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 12.65, 9.46, 12.54
10, 89.34, 95.44, 73.26, 79.25, 83.56, 90.33, 92.32, 81.97, 89.59, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.52, 6.7, 4.05
50, 98.33, 98.98, 97.99, 96.66, 96.21, 98.33, 99.27, 97.02, 97.23, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.36, 1.39, 0.75
100, 98.33, 97.54, 98.33, 96.09, 97.99, 98.33, 98.79, 97.73, 98.54, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.63, 1.27, 0.87
500, 99.66, 99.44, 99.66, 98.22, 99.44, 98.33, 99.42, 99.13, 99.54, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.49, 0.61, 0.37
1000, 99.55, 99.1, 99.66, 98.22, 99.55, 99.44, 99.66, 99.5, 99.26, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.4, 0.61


==> csv/compare/other/worst/BRCA_pam_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 23.9, 25.71, 21.23, 21.81, 21.31, 20.75, 21.62, 21.29, 26.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.44, 1.05, 4.48
5, 46.01, 41.87, 31.86, 24.78, 25.35, 60.83, 32.64, 33.46, 45.6, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 3.57, 4.03, 4.08
10, 49.5, 49.31, 39.07, 33.36, 30.76, 65.32, 45.72, 46.9, 56.3, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 4.26, 5.15, 4.42
50, 70.44, 70.2, 62.25, 51.23, 43.48, 79.39, 69.8, 70.4, 73.67, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.67, 3.27, 2.62
100, 79.81, 72.53, 70.1, 57.97, 53.47, 81.87, 73.75, 77.74, 79.1, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.89, 1.82, 1.02
500, 81.29, 79.79, 83.38, 76.77, 83.0, 84.78, 82.6, 82.68, 85.39, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 1.94, 1.52, 1.15
1000, 81.28, 79.92, 82.93, 82.74, 80.97, 86.17, 84.16, 84.1, 86.16, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.86, 1.74, 1.42


==> csv/compare/other/worst/pancan_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 4.29, 7.22, 3.22, 4.19, 3.45, 5.3, 6.67, 6.1, 7.85, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.97, 2.05
5, 21.86, 28.54, 9.88, 16.17, 12.94, 29.06, 16.94, 23.06, 35.07, 0.0, 0.0, 0.0, 0.0, 0.0, 2.62, 1.36, 4.14, 5.83
10, 35.42, 45.11, 21.8, 26.96, 30.67, 49.07, 33.46, 39.39, 53.29, 0.0, 0.0, 0.0, 0.0, 0.0, 2.82, 1.57, 4.95, 6.16
50, 71.08, 78.9, 60.31, 64.24, 66.66, 79.24, 73.78, 76.05, 81.81, 0.0, 0.0, 0.0, 0.0, 0.0, 0.6, 0.85, 0.63, 1.82
100, 80.96, 83.73, 79.02, 80.08, 79.54, 83.56, 81.37, 83.49, 86.96, 0.0, 0.0, 0.0, 0.0, 0.0, 0.61, 0.45, 0.75, 1.1
500, 90.5, 92.8, 89.86, 90.84, 89.94, 90.48, 89.43, 89.63, 91.32, 0.0, 0.0, 0.0, 0.0, 0.0, 0.26, 0.47, 0.44, 0.85
1000, 92.33, 93.5, 92.67, 92.39, 92.65, 91.53, 90.64, 91.3, 92.59, 0.0, 0.0, 0.0, 0.0, 0.0, 0.31, 0.45, 0.38, 0.65


==> csv/compare/other/worst/ttg_all_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 56.29, 57.47, 51.03, 59.12, 51.24, 57.54, 62.41, 59.27, 63.79, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 4.54, 5.69, 3.92
5, 79.16, 84.72, 72.98, 77.97, 74.22, 85.16, 84.84, 82.25, 85.1, 0.0, 0.0, 0.0, 0.0, 0.0, 0.82, 2.51, 2.77, 2.64
10, 90.67, 92.58, 84.42, 91.18, 87.38, 94.12, 94.01, 92.28, 94.36, 0.0, 0.0, 0.0, 0.0, 0.0, 0.78, 1.01, 0.99, 0.72
50, 98.32, 98.88, 98.15, 98.4, 98.36, 98.94, 98.9, 98.61, 98.88, 0.0, 0.0, 0.0, 0.0, 0.0, 0.08, 0.11, 0.11, 0.09
100, 99.0, 99.18, 99.02, 98.95, 98.97, 99.18, 99.12, 99.02, 99.11, 0.0, 0.0, 0.0, 0.0, 0.0, 0.07, 0.06, 0.11, 0.09
500, 99.18, 99.4, 99.35, 99.48, 99.35, 99.4, 99.38, 99.29, 99.4, 0.0, 0.0, 0.0, 0.0, 0.0, 0.06, 0.03, 0.07, 0.04
1000, 99.31, 99.52, 99.54, 99.44, 99.48, 99.44, 99.42, 99.42, 99.46, 0.0, 0.0, 0.0, 0.0, 0.0, 0.03, 0.04, 0.04, 0.04


==> csv/compare/other/worst/ttg_breast_MLP.csv <==
Features, VAR, PCA, MI, EdgeR, DESeq2, LR_L1, LR_L2, MLP, GCN, STD_VAR, STD_PCA, STD_MI, STD_EdgeR, STD_DESeq2, STD_LR_L1, STD_LR_L2, STD_MLP, STD_GCN
1, 50.0, 50.0, 50.0, 50.0, 50.0, 67.87, 56.75, 50.87, 55.4, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 11.25, 2.6, 12.25
5, 80.52, 69.64, 57.41, 69.77, 57.14, 88.02, 84.44, 77.91, 87.27, 0.0, 0.0, 0.0, 0.0, 0.0, 3.23, 5.91, 3.01, 10.07
10, 92.01, 86.97, 77.25, 82.14, 87.31, 99.16, 93.3, 90.72, 93.37, 0.0, 0.0, 0.0, 0.0, 0.0, 0.28, 2.2, 1.53, 3.68
50, 97.9, 94.68, 92.51, 95.9, 98.73, 99.17, 98.41, 97.95, 98.24, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.49, 1.07, 0.67
100, 98.23, 95.68, 97.12, 96.45, 96.79, 99.27, 98.91, 98.14, 98.96, 0.0, 0.0, 0.0, 0.0, 0.0, 0.28, 0.32, 0.77, 0.49
500, 99.56, 98.51, 99.06, 98.73, 98.84, 99.56, 99.11, 99.06, 99.4, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.24, 0.18, 0.32
1000, 99.06, 98.73, 99.45, 98.73, 98.95, 99.56, 99.02, 99.16, 99.4, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.14, 0.18, 0.27


==> csv/compare/self/BRCA_GCN.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 65.36, 50.0, 50.0, 50.0, 12.79, 0.0, 0.0, 0.0
5, 94.96, 64.89, 64.46, 64.12, 1.82, 21.06, 7.48, 18.97
10, 96.84, 86.02, 84.53, 76.24, 0.83, 8.36, 6.02, 12.25
50, 98.03, 97.52, 98.23, 92.86, 0.6, 0.65, 0.55, 4.89
100, 98.43, 98.77, 98.43, 96.32, 0.55, 0.55, 0.41, 2.01
500, 99.13, 98.85, 98.89, 98.93, 0.56, 0.58, 0.22, 0.81
1000, 98.74, 98.85, 98.97, 98.7, 0.51, 0.58, 0.32, 0.51


==> csv/compare/self/BRCA_LR_L1.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 79.92, 63.96, 50.0, 50.0, 0.0, 19.75, 0.0, 0.0
5, 97.22, 65.51, 67.54, 60.3, 0.0, 22.34, 0.0, 0.0
10, 99.66, 82.73, 74.56, 61.52, 0.0, 13.38, 0.0, 0.0
50, 99.66, 96.0, 95.19, 91.24, 0.0, 1.0, 0.0, 0.0
100, 99.66, 98.03, 97.51, 92.34, 0.0, 1.52, 0.2, 0.0
500, 99.66, 98.88, 98.4, 98.44, 0.0, 0.55, 0.0, 0.0
1000, 99.66, 99.25, 98.81, 99.66, 0.0, 0.58, 0.0, 0.0


==> csv/compare/self/BRCA_LR_L2.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 63.19, 50.0, 50.16, 50.0, 0.0, 0.0, 0.38, 0.0
5, 81.59, 55.28, 50.43, 49.97, 0.0, 7.47, 0.78, 0.07
10, 86.47, 66.19, 55.44, 50.4, 0.0, 18.05, 2.49, 1.42
50, 98.67, 94.49, 91.26, 80.37, 0.0, 2.06, 1.85, 1.39
100, 98.44, 97.22, 96.38, 97.17, 0.0, 0.0, 0.53, 0.36
500, 99.66, 98.44, 98.4, 98.44, 0.0, 0.0, 0.12, 0.0
1000, 99.66, 98.85, 98.48, 98.44, 0.0, 0.58, 0.12, 0.0


==> csv/compare/self/BRCA_MLP.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 93.21, 64.3, 50.06, 50.0, 0.21, 20.22, 0.12, 0.0
5, 98.78, 74.93, 79.92, 61.2, 0.55, 15.97, 5.39, 9.46
10, 99.42, 94.23, 92.91, 81.97, 0.49, 4.09, 1.95, 6.7
50, 99.48, 99.18, 98.86, 97.02, 0.4, 0.6, 0.56, 1.39
100, 99.13, 99.22, 99.25, 97.73, 0.63, 0.55, 0.29, 1.27
500, 99.66, 99.66, 99.42, 99.13, 0.0, 0.0, 0.28, 0.61
1000, 99.66, 99.62, 99.46, 99.5, 0.0, 0.05, 0.27, 0.4


==> csv/compare/self/BRCA_pam_GCN.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 38.16, 21.73, 23.77, 24.81, 1.14, 0.84, 3.25, 3.61
5, 49.07, 38.58, 44.24, 41.29, 5.8, 8.62, 3.16, 4.54
10, 55.26, 53.97, 58.79, 53.0, 6.71, 0.23, 3.06, 4.5
50, 73.91, 78.26, 78.85, 73.62, 10.97, 4.32, 1.79, 2.22
100, 79.32, 81.81, 82.5, 80.15, 9.27, 1.84, 0.91, 2.01
500, 89.14, 86.07, 86.59, 84.6, 1.84, 0.83, 0.71, 1.92
1000, 88.84, 87.31, 86.58, 84.99, 0.66, 0.62, 0.67, 1.3


==> csv/compare/self/BRCA_pam_LR_L1.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 36.97, 22.55, 20.0, 20.04, 0.0, 0.71, 0.0, 0.0
5, 59.86, 39.55, 42.12, 57.47, 0.0, 1.9, 4.18, 0.0
10, 65.68, 53.91, 55.03, 62.82, 0.0, 3.56, 2.06, 0.0
50, 90.67, 73.42, 73.15, 77.65, 0.0, 3.61, 0.84, 0.0
100, 90.46, 78.73, 78.58, 79.74, 0.0, 2.93, 1.06, 0.0
500, 91.05, 83.6, 84.76, 83.85, 0.0, 1.42, 0.55, 0.0
1000, 90.93, 88.12, 85.47, 85.11, 0.0, 2.05, 0.74, 0.0


==> csv/compare/self/BRCA_pam_LR_L2.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 36.46, 23.2, 23.96, 20.64, 4.32, 1.34, 1.45, 1.64
5, 54.27, 44.05, 50.41, 26.98, 2.84, 2.09, 4.36, 3.42
10, 67.58, 59.88, 58.79, 38.94, 2.49, 3.69, 1.72, 3.44
50, 88.88, 78.48, 79.86, 70.54, 0.94, 2.44, 1.09, 1.33
100, 90.36, 82.68, 82.08, 73.63, 0.55, 1.62, 1.3, 1.52
500, 92.73, 89.14, 87.39, 81.08, 0.73, 1.06, 1.03, 1.91
1000, 93.46, 90.54, 89.03, 84.54, 0.34, 0.38, 0.65, 1.23


==> csv/compare/self/BRCA_pam_MLP.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 36.48, 23.23, 23.77, 21.29, 5.3, 0.91, 1.62, 1.05
5, 59.86, 44.72, 52.07, 33.46, 7.19, 1.65, 3.06, 4.03
10, 69.34, 57.84, 60.66, 46.9, 7.67, 4.75, 2.25, 5.15
50, 84.63, 76.93, 78.31, 70.4, 3.8, 3.15, 2.35, 3.27
100, 87.18, 82.59, 82.42, 77.74, 2.57, 0.71, 1.59, 1.82
500, 90.51, 86.07, 86.04, 82.68, 1.15, 1.18, 1.05, 1.52
1000, 89.86, 87.96, 86.7, 84.1, 1.3, 1.39, 0.9, 1.74


==> csv/compare/self/pancan_GCN.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 6.25, 7.05, 6.17, 7.36, 1.61, 0.61, 0.85, 1.92
5, 32.49, 32.08, 29.16, 31.71, 3.22, 2.94, 2.37, 5.91
10, 55.54, 55.4, 53.58, 52.54, 4.96, 4.77, 2.06, 6.85
50, 88.86, 84.51, 83.92, 83.03, 0.63, 0.52, 0.4, 1.22
100, 91.81, 88.2, 87.95, 87.32, 0.52, 0.37, 0.41, 0.85
500, 93.42, 91.91, 91.57, 91.01, 0.36, 0.39, 0.3, 0.41
1000, 93.14, 92.02, 91.87, 91.77, 0.48, 0.79, 0.35, 0.38


==> csv/compare/self/pancan_LR_L1.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 8.37, 6.66, 6.57, 5.28, 0.0, 1.0, 0.93, 0.0
5, 29.12, 30.84, 28.24, 25.56, 0.0, 3.35, 2.28, 2.82
10, 48.96, 54.05, 51.26, 47.17, 0.0, 5.68, 1.4, 2.87
50, 88.33, 83.68, 83.11, 80.9, 0.14, 1.17, 0.48, 0.45
100, 91.22, 87.81, 87.59, 84.81, 0.12, 0.41, 0.36, 0.5
500, 94.63, 92.61, 92.07, 90.91, 0.08, 0.76, 0.32, 0.27
1000, 94.58, 93.71, 92.74, 91.83, 0.06, 0.65, 0.24, 0.07


==> csv/compare/self/pancan_LR_L2.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 8.17, 6.4, 5.94, 6.15, 0.0, 0.89, 0.66, 0.0
5, 27.21, 28.87, 26.39, 13.77, 0.0, 2.87, 1.76, 0.53
10, 39.29, 50.26, 48.04, 25.84, 0.0, 5.21, 1.68, 1.33
50, 87.42, 83.55, 83.21, 74.31, 0.18, 0.76, 0.6, 0.43
100, 92.12, 88.91, 88.18, 83.27, 0.15, 0.14, 0.51, 0.27
500, 95.07, 93.32, 92.45, 90.91, 0.09, 0.47, 0.21, 0.18
1000, 95.0, 93.89, 93.08, 91.58, 0.05, 0.48, 0.14, 0.15


==> csv/compare/self/pancan_MLP.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 9.29, 7.84, 7.18, 6.1, 0.81, 0.68, 0.64, 0.97
5, 31.18, 34.75, 33.51, 23.06, 1.1, 3.45, 1.92, 4.14
10, 50.12, 55.77, 52.2, 39.39, 2.56, 5.08, 2.52, 4.95
50, 85.74, 82.78, 82.37, 76.05, 1.14, 0.96, 0.63, 0.63
100, 91.54, 86.7, 86.49, 83.49, 0.55, 0.54, 0.47, 0.75
500, 94.1, 92.78, 91.78, 89.63, 0.31, 0.44, 0.28, 0.44
1000, 94.69, 93.6, 92.52, 91.3, 0.21, 0.33, 0.19, 0.38


==> csv/compare/self/ttg_all_GCN.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 56.07, 53.5, 63.24, 62.86, 4.11, 0.84, 3.95, 5.31
5, 78.01, 71.76, 79.77, 78.32, 1.8, 0.87, 2.55, 2.89
10, 83.22, 84.67, 86.4, 86.07, 4.42, 2.18, 1.96, 2.63
50, 97.51, 97.26, 97.17, 96.66, 0.9, 0.77, 0.27, 0.37
100, 98.82, 98.47, 98.53, 98.14, 0.2, 0.01, 0.16, 0.29
500, 99.34, 99.15, 99.27, 99.19, 0.04, 0.13, 0.05, 0.06
1000, 99.43, 99.26, 99.32, 99.3, 0.04, 0.09, 0.03, 0.05


==> csv/compare/self/ttg_all_LR_L1.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 78.68, 52.27, 60.36, 52.86, 0.0, 0.65, 5.48, 0.0
5, 92.06, 68.81, 77.27, 77.6, 0.58, 1.29, 3.17, 1.63
10, 95.44, 81.65, 84.9, 86.83, 0.0, 3.23, 1.96, 2.36
50, 99.13, 96.09, 96.29, 95.9, 0.03, 1.49, 0.32, 0.15
100, 99.13, 98.3, 98.21, 97.55, 0.03, 0.15, 0.09, 0.11
500, 99.39, 99.23, 99.22, 99.19, 0.02, 0.08, 0.04, 0.03
1000, 99.45, 99.39, 99.34, 99.22, 0.01, 0.03, 0.04, 0.02


==> csv/compare/self/ttg_all_LR_L2.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 78.7, 52.27, 59.97, 59.68, 0.0, 0.65, 6.56, 7.15
5, 93.77, 68.8, 76.18, 75.32, 0.0, 1.27, 3.17, 5.74
10, 96.06, 81.68, 84.7, 84.06, 0.0, 3.28, 2.59, 3.83
50, 99.02, 96.08, 96.15, 95.25, 0.02, 1.43, 0.39, 0.7
100, 99.25, 98.32, 98.2, 97.35, 0.01, 0.13, 0.18, 0.28
500, 99.46, 99.28, 99.29, 99.1, 0.01, 0.08, 0.03, 0.05
1000, 99.5, 99.42, 99.36, 99.28, 0.01, 0.01, 0.02, 0.03


==> csv/compare/self/ttg_all_MLP.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 87.5, 53.15, 63.28, 59.27, 3.77, 0.9, 4.0, 5.69
5, 94.02, 80.05, 85.74, 82.25, 1.78, 0.56, 1.74, 2.77
10, 97.3, 93.18, 94.59, 92.28, 0.51, 0.43, 0.58, 0.99
50, 99.4, 98.99, 98.97, 98.61, 0.06, 0.17, 0.06, 0.11
100, 99.47, 99.21, 99.23, 99.02, 0.04, 0.09, 0.04, 0.11
500, 99.54, 99.42, 99.44, 99.29, 0.03, 0.03, 0.03, 0.07
1000, 99.57, 99.42, 99.48, 99.42, 0.03, 0.05, 0.03, 0.04


==> csv/compare/self/ttg_breast_GCN.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 62.18, 50.0, 53.96, 54.53, 14.92, 0.0, 4.77, 11.21
5, 84.66, 84.72, 81.94, 75.12, 16.85, 7.86, 4.17, 16.62
10, 88.46, 77.49, 85.5, 85.8, 13.38, 19.48, 4.71, 11.02
50, 95.33, 98.38, 95.08, 97.44, 3.77, 0.36, 6.48, 1.8
100, 98.16, 98.73, 97.08, 98.65, 1.31, 0.16, 4.79, 0.51
500, 99.11, 98.93, 98.93, 99.0, 0.15, 0.17, 0.18, 0.14
1000, 99.09, 99.17, 99.04, 98.99, 0.07, 0.09, 0.13, 0.18


==> csv/compare/self/ttg_breast_LR_L1.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 83.08, 53.83, 52.94, 64.75, 0.0, 5.72, 3.37, 0.0
5, 97.56, 83.46, 82.62, 76.85, 0.0, 6.57, 4.59, 6.94
10, 99.17, 92.2, 92.23, 97.66, 0.0, 1.77, 1.43, 0.61
50, 99.38, 98.19, 98.25, 98.14, 0.2, 0.8, 0.19, 0.46
100, 99.78, 99.1, 99.0, 97.95, 0.0, 0.36, 0.15, 0.0
500, 99.78, 99.5, 99.05, 99.17, 0.0, 0.32, 0.08, 0.0
1000, 99.78, 99.37, 99.43, 99.28, 0.0, 0.42, 0.12, 0.0


==> csv/compare/self/ttg_breast_LR_L2.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 83.19, 53.84, 55.86, 54.87, 0.0, 5.74, 5.61, 8.9
5, 96.68, 83.96, 80.36, 73.59, 0.0, 6.64, 6.7, 9.68
10, 98.95, 92.73, 91.46, 86.06, 0.0, 1.85, 3.33, 5.05
50, 99.28, 98.73, 98.84, 98.48, 0.0, 0.16, 0.27, 0.6
100, 99.28, 98.95, 99.11, 98.91, 0.0, 0.24, 0.12, 0.19
500, 99.32, 99.17, 99.3, 99.1, 0.23, 0.0, 0.08, 0.18
1000, 99.06, 99.36, 99.17, 99.25, 0.0, 0.21, 0.13, 0.04


==> csv/compare/self/ttg_breast_MLP.csv <==
Features, Important, Random, Random_wo_best, Unimportant, Std_important, Std_random, Std_random_wo_best, Std_unimportant
1, 88.7, 58.49, 56.66, 50.87, 10.07, 12.01, 4.98, 2.6
5, 98.54, 93.36, 86.65, 77.91, 0.51, 1.94, 2.87, 3.01
10, 98.92, 96.68, 95.87, 90.72, 0.93, 1.14, 0.64, 1.53
50, 99.65, 98.73, 98.65, 97.95, 0.2, 0.25, 0.27, 1.07
100, 99.71, 98.87, 98.99, 98.14, 0.15, 0.21, 0.21, 0.77
500, 99.71, 99.13, 99.14, 99.06, 0.07, 0.05, 0.17, 0.18
1000, 99.69, 99.5, 99.26, 99.16, 0.04, 0.16, 0.15, 0.18


==> csv/curves.csv <==
Prop,	PGI,	PGU, Default
0,      0,      0,   80
20,     0,      0,   80
20,     100,    0,   80
70,     100,    0,   80
70,     100,    80,  80
90,     100,    80,  80
90,     80,     80,  80
100,    80,     80,  80

==> csv/evaluate/BRCA-pam/PGI_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 97.8, 0.0
2, LR+L2, 84.8, 0.1
3, MLP, 85.4, 2.8
4, GCN, 79.6, 3.1


==> csv/evaluate/BRCA-pam/PGU_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 0.6, 0.0
2, LR+L2, 25.5, 0.1
3, MLP, 24.2, 1.6
4, GCN, 26.5, 3.2


==> csv/evaluate/BRCA/PGI_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 94.6, 0.0
2, LR+L2, 99.1, 0.0
3, MLP, 90.4, 2.0
4, GCN, 79.8, 1.9



==> csv/evaluate/BRCA/PGU_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 0.2, 0.0
2, LR+L2, 28.2, 0.0
3, MLP, 7.6, 1.1
4, GCN, 17.1, 2.9



==> csv/evaluate/pancan/PGI_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 78.1, 0.0
2, LR+L2, 39.3, 0.0
3, MLP, 40.1, 1.2
4, GCN, 39.3, 9.1


==> csv/evaluate/pancan/PGU_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 8.6, 0.0
2, LR+L2, 16.8, 0.0
3, MLP, 13.2, 0.6
4, GCN, 6.5, 0.9


==> csv/evaluate/ttg-all/PGI_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 94.9, 0.0
2, LR+L2, 91.5, 0.0
3, MLP, 86.3, 2.1
4, GCN, 49.5, 24.1


==> csv/evaluate/ttg-all/PGU_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 7.5, 0.0
2, LR+L2, 12.3, 0.0
3, MLP, 5.6, 1.8
4, GCN, 2.1, 2.5


==> csv/evaluate/ttg-breast/PGI_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 99.7, 0.0
2, LR+L2, 96.8, 0.0
3, MLP, 88.6, 2.5
4, GCN, 82.1, 2.9


==> csv/evaluate/ttg-breast/PGU_global_train.csv <==
Index, Model, Value, Std
1, LR+L1, 0.5, 0.0
2, LR+L2, 25.4, 0.0
3, MLP, 9.8, 3.6
4, GCN, 19.4, 1.8

